Detection and Localization of Melanoma Skin Cancer in Histopathological Whole Slide Images

Melanoma diagnosed and treated in its early stages can increase the survival rate. A projected increase in skin cancer incidents and a dearth of dermatopathologists have emphasized the need for computational pathology (CPATH) systems. CPATH systems with deep learning (DL) models have the potential to identify the presence of melanoma by exploiting underlying morphological and cellular features. This paper proposes a DL method to detect melanoma and distinguish between normal skin and benign/malignant melanocytic lesions in Whole Slide Images (WSI). Our method detects lesions with high accuracy and localizes them on a WSI to identify potential regions of interest for pathologists. Interestingly, our DL method relies on using a single CNN network to create localization maps first and use them to perform slide-level predictions to determine patients who have melanoma. Our best model provides favorable patch-wise classification results with a 0.992 F1 score and 0.99 sensitivity on unseen data. The source code is https://github.com/RogerAmundsen/Melanoma-Diagnosis-and-Localization-from-Whole-Slide-Images-using-Convolutional-Neural-Networks.

==> reviews.txt <==
R#01
*General Comments to Authors*
The problem under consideration, together with the related literature, is sufficiently framed and described.
The paper's novelty is limited since only some customizations have been made.
More details regarding transfer learning should be given.
The experimental validation of the method should be deepened by ablation study and needs to be improved in the number of datasets since employing other datasets permits to state of the independence of the results from the data.
The GitHub link is missing.

AuthorReply:
Sufficient details related to transfer learning in the method section are given.
More experiments are not possible in the camera-ready submission timeframe.
The Github link is given.

------------------------------------------------------------
R#02
*General Comments to Authors*
The paper focuses on design and use of an ad-hoc deep learning strategy for early melanoma detection and localization.
The methodology combines well-established approaches. On the other hand, it successfully achieves promising results on a relatively small dataset collected for this study.
The results are also compared to other techniques from the literature.
Nicely written, easy to follow, and clearly represented results.
On the other hand, the literature is only given for methodology. Similar datasets are not included and compared to the one collected for this study.

AuthorReply:
Thanks for the nice comments; we have compared our results with three other papers in Table 01. Their datasets are similar in skin biopsy but not the same since they are all private.

------------------------------------------------------------

R#03
*General Comments to Authors*
There is a need for a more clear explanation for the "Patch-wise Classification" step. Furthermore, the authors claim they have compared their model with three other models in Table 1. Each of the compared models is trained and experimented with different datasets. The Table reports and compares precisely the same results obtained directly from the referenced papers. Hence, the results are technically not comparable. In order to be fair, all experiments should be carried out with the same dataset in Table 1.

AuthorReply:
Since the papers mentioned do not have publicly available datasets, we cannot test them on our model. Similarly, our dataset is private, and the code is unavailable to report the results. 
------------------------------------------------------------

R#04
*General Comments to Authors*
- The complexity issue should be better documented for the considered approaches.

AuthorReply:
We may address this in the extension of this paper
